Multiperspective Conformance Analysis of Central Venous Catheter Installation Procedure

Training and practice play a key role in a medical students' attainment of surgical procedural skills. It is beyond doubt that good skills correlate with better clinical outcomes and improved healthcare. Timely, holistic, and effective feedback provide a significant impetus to students acquiring skills with precision. In this paper, we analyze the activities performed by students while learning the central venous catheter installation procedure. We perform a holistic analysis, using trace alignment, declarative conformance checking, data visualization, and statistical analysis techniques, at different levels of abstraction on control-flow and time perspectives and provide insights at individual student level as well as across students. These insights can help students discover what they are doing right and where they are not and take corrective steps. Instructors can uncover common patterns and mistakes that students demonstrate and think of interventions in their teaching methodology.

==> Figures/TiKZ/Approach.tikz <==
\usetikzlibrary{arrows}
\begin{tikzpicture}
\useasboundingbox (0,-1.5) rectangle (27.1,11.1);
%\draw (0,-1.5) rectangle (27,11);
%
\node[draw,rounded corners, text width=2cm, text centered, scale=1.5] (refmodel) at (2,7.5) {Reference Model};
\node[draw,rounded corners, text width=2cm, text centered, scale=1.5, minimum height=1.25cm] (eventlog) at (2,-0.5) {Event Log};
%
\node[draw,rounded corners, text width=2.5cm, text centered, scale=1.5] (onlycomplete) at (8,2.5) {Only Complete Events};
\node[draw,rounded corners, text width=2.5cm, text centered, scale=1.5] (protocol) at (8,6) {Protocol Trace};

\node[draw,rounded corners, text width=2.5cm, text centered, scale=1.5] (declareconstraints) at (8,9) {Declare Constraints};

\draw[rounded corners] (12,3) rectangle (19,11);


\node[draw,scale=1.5, text width=3cm, minimum height=1.85cm,text centered] (declareconf) at (15.5,9) {Declare Conformance Checker};


\node[draw, scale=1.5, text width=3cm, minimum height=1.25cm, text centered] (tracealignment) at (15.5,5) {Trace Alignment};
\node[scale=1.5] at (15.5,3.5) {\bf Control-flow Analysis};
%\node[draw, rounded corners, minimum height=6cm, minimum width=10cm] at (16,5) {};
\draw[rounded corners]    (12,-1.25) rectangle (19,1);
\node[scale=1.5, text centered, text width=2cm]at (15.5,-0) {\bf Performance Analysis};

%\draw[rounded corners] (22,3) rectangle (28,7);
\node[draw, minimum height=2cm,scale=1.5, text centered, text width=3cm] at (24.5,5) {\bf Statistical Analysis};
%
\path[draw, ->, thick, >=stealth'] (refmodel.east) -- (5,7.5) -- (5,9) --(declareconstraints.west);
\path[draw, ->, thick, >=stealth'] (refmodel.east) -- (5,7.5) -- (5,6) --(protocol.west);

\path[draw, ->, thick, >=stealth'] (eventlog.east) -- (5,-0.5) -- (5,2.5) --(onlycomplete.west);
\path[draw, ->, thick, >=stealth'] (eventlog.east) -- (12,-0.415);

\path[draw, ->, thick, >=stealth'] (onlycomplete.east) -- (11,2.5) -- (11,4.5) -- (13,4.5);
\path[draw, ->, thick, >=stealth'] (protocol.east) -- (11.5,6) -- (11.5,5) -- (13,5);
\path[draw, ->, thick, >=stealth'] (onlycomplete.east) -- (11,2.5) --(11,5.8) arc(-90:90:2mm) -- (11,8.5) -- (13,8.5);
\path[draw, ->, thick, >=stealth'] (10.1,9.5) -- (11.5,9.5) -- (11.5,9) -- (13,9);

\path[draw,->,thick, >=stealth'] (19,7) -- (21,7) -- (21,5.5) -- (22,5.5);
\path[draw,->,thick, >=stealth'] (19,0) -- (21,0) -- (21,4.5) -- (22,4.5);
\end{tikzpicture}

==> Figures/TiKZ/GTL/IndividualResources/R_13_1C_GTL_AllStages.tikz <==
\usetikzlibrary{shapes.callouts}
\usetikzlibrary{decorations.pathreplacing}
\begin{tikzpicture}[note/.style={rectangle callout, fill=#1}] 
%
\node[inner sep=0pt]  at (0,0) {\pgfimage[width=50cm]{"R_13_1C.png"}};   
%
\node [note=gray!60, callout absolute pointer={(10,2)},text width=3.25cm,scale=1.5,  minimum height=1.5cm,text centered] at (6,6.5) {Overlapping execution of activities};
\node [note=gray!60, callout absolute pointer={(4.25,-0.5)},text width=3.25cm,scale=1.5,  minimum height=1.5cm,text centered] at (6,6.5) {Overlapping execution of activities};
%
\node [note=gray!60, callout absolute pointer={(10,2)},text width=3.25cm,scale=1.5,  minimum height=1.5cm,text centered] at (6,6.5) {Overlapping execution of activities};
%
\node [note=gray!60, callout absolute pointer={(-17,3)},text width=3.25cm,scale=1.5,  minimum height=1.5cm,text 
centered] at (-15,6.5) {Idle time between activities};
\node [note=gray!60, callout absolute pointer={(-15.5,3)},text width=3.25cm,scale=1.5,  minimum height=1.5cm,text centered] at (-15,6.5) {Idle time between activities};
\end{tikzpicture} 

==> Figures/TiKZ/GTL/StageAsActivityAllResourcesPostGTL.tikz <==
\usetikzlibrary{shapes.callouts}
\begin{tikzpicture}[note/.style={rectangle callout, fill=#1}]
\node[inner sep=0pt]  at (0,0) {\pgfimage[width=48cm]{"StageAsAbstraction_AllResources_POST_GTL.png"}};  
\end{tikzpicture}

==> Figures/TiKZ/GTL/StageAsActivityAllResourcesPreGTL.tikz <==
\usetikzlibrary{shapes.callouts}
\begin{tikzpicture}[note/.style={rectangle callout, fill=#1}]
\node[inner sep=0pt]  at (0,0) {\pgfimage[width=48cm]{"StageAsAbstraction_AllResources_PRE_GTL.png"}};  
\node [note=gray!60, callout absolute pointer={(-8.5,4.25)},text width=2.5cm,scale=1.75,  minimum height=1.75cm,text centered] at (-19,15) {Overlapping activity \\executions};
\node [note=gray!60, callout absolute pointer={(-9,8.25)},text width=2.5cm,scale=1.75,  minimum height=1.75cm,text centered] at (-19,15) {Overlapping activity \\executions}; 
%
\node [note=gray!60, callout absolute pointer={(-20,-4.25)},text width=5cm,scale=1.75,  minimum height=1.75cm,text centered] at (-19,-16) {Execution of other stage activities before operator and patient preparation};
\node [note=gray!60, callout absolute pointer={(-19.5,-1.25)},text width=5cm,scale=1.75,  minimum height=1.75cm,text centered] at (-19,-16) {Execution of other stage activities before operator and patient preparation};
%
\node [note=gray!60, callout absolute pointer={(-4,12.25)},text width=7cm,scale=1.75,  minimum height=1.75cm,text centered] at (-7,15) {Operator and patient preparation being pursued much later in the procedure after other stages are executed};
\node [note=gray!60, callout absolute pointer={(-4.5,6.75)},text width=7cm,scale=1.75, minimum height=1.75cm, text centered] at (-7,15) {Operator and patient preparation being pursued much later in the procedure after other stages are executed};
\node [note=gray!60, callout absolute pointer={(-0.5,5)},text width=7cm,scale=1.75,  minimum height=1.75cm,text centered] at (-7,15) {Operator and patient preparation being pursued much later in the procedure after other stages are executed};
%
\node [note=gray!60, callout absolute pointer={(13,6.75)},text width=6cm,scale=1.75,  minimum height=1.75cm,text centered] at (6,-16) {Venous puncture and install guidewire being pursued even after install catheter};
\node [note=gray!60, callout absolute pointer={(15.5,6.75)},text width=6cm,scale=1.75,  minimum height=1.75cm,text centered] at (6,-16) {Venous puncture and install guidewire being pursued even after install catheter};
\node [note=gray!60, callout absolute pointer={(13.5,5.25)},text width=6cm,scale=1.75,  minimum height=1.75cm,text centered] at (6,-16) {Venous puncture and install guidewire being pursued even after install catheter};
\node [note=gray!60, callout absolute pointer={(17.5,5.25)},text width=6cm,scale=1.75,  minimum height=1.75cm,text centered] at (6,-16) {Venous puncture and install guidewire being pursued even after install catheter};
\node [note=gray!60, callout absolute pointer={(-3.5,-8.25)},text width=6cm,scale=1.75, minimum height=1.75cm, text centered] at (6,-16) {Venous puncture and install guidewire being pursued even after install catheter};
\node [note=gray!60, callout absolute pointer={(-1.5,-8.25)},text width=6cm,scale=1.75, minimum height=1.75cm, text centered] at (6,-16) {Venous puncture and install guidewire being pursued even after install catheter};
%
\node [note=gray!60, callout absolute pointer={(-2,6.5)},text width=7cm,scale=1.75, minimum height=1.75cm, text centered] at (18,15) {Mutiple attempts at venous puncture and install guidewire indicate student struggling at the stages};
\node [note=gray!60, callout absolute pointer={(1.5,6.5)},text width=7cm,scale=1.75, minimum height=1.75cm, text centered] at (18,15) {Mutiple attempts at venous puncture and install guidewire indicate student struggling at the stages};
\node [note=gray!60, callout absolute pointer={(5,6.5)},text width=7cm,scale=1.75, minimum height=1.75cm, text centered] at (18,15) {Mutiple attempts at venous puncture and install guidewire indicate student struggling at the stages};
\node [note=gray!60, callout absolute pointer={(16,6.5)},text width=7cm,scale=1.75, minimum height=1.75cm, text centered] at (18,15) {Mutiple attempts at venous puncture and install guidewire indicate student struggling at the stages};
%
%\node [note=gray!60, callout absolute pointer={(23.5,6.25)},text width=6cm,scale=1.75, minimum height=1.75cm, text centered] at (19,-16) {Students who took longer time in completing the procedure};

\end{tikzpicture}

==> Figures/TiKZ/ProtocolBPMNModel.tikz <==
\usetikzlibrary{shapes.callouts}
\usetikzlibrary{decorations.pathreplacing}
\begin{tikzpicture}[note/.style={rectangle callout, fill=#1}] 
%
\node[inner sep=0pt]  at (0,0) {\pgfimage[width=60cm]{"CCC19 - Model BPMN.png"}};   
\draw[red,thick, line width=0.3cm] (-12,5.25) rectangle (-3.25,-4.5);
\draw[red,thick, line width=0.3cm] (10,1.25) rectangle (17.5,-6.75);

\draw[dashed, line width=0.05cm] (-27.5,8.5) rectangle (-23.25,-7.75);
\draw[dashed, line width=0.05cm] (-22.05,8.5) rectangle (-18,-7.75);
\draw[dashed, line width=0.05cm] (-16.75,6) rectangle (-2.25,-5.5);
\draw[dashed, line width=0.05cm] (-1.35,8.5) rectangle (4,-8.5);
\draw[dashed, line width=0.05cm] (5.5,8.5) rectangle (22.5,-8.5);
\draw[dashed, line width=0.05cm] (23.5,8.5) rectangle (27.5,-8.5);

\node[draw,fill=gray!60,text width=2.25cm,text centered, scale=1.5] at (-25.5,-10){Operator and Patient Preparation};
\node[draw,fill=gray!60,text width=2.25cm,text centered, scale=1.5] at (-20,-10){Ultrasound Preparation};
\node[draw,fill=gray!60,text width=2.25cm,text centered, scale=1.5] at (-9,-10){Locate Structures};
\node[draw,fill=gray!60,text width=2.25cm,text centered, scale=1.5] at (1.5,-10){Venous Puncture};
\node[draw,fill=gray!60,text width=2.25cm,text centered, scale=1.5] at (14,-10){Install Guidewire};
\node[draw,fill=gray!60,text width=2.25cm,text centered, scale=1.5] at (25.5,-10){Install Catheter};
%\node [note=gray!60, callout absolute pointer={(9,-1.25)},text width=3cm,scale=1.5,  minimum height=1.5cm,text centered] at (-25,-8.95) {Check wire in long axis (h) is executed in insert catheter stage};
\end{tikzpicture}

==> Figures/TiKZ/ProtocolStageLevel.tikz <==
\usetikzlibrary{arrows}
\begin{tikzpicture}
\tikzset{
    %Define standard arrow tip
    >=stealth',
    %Define style for boxes
    punkt/.style={
           rectangle,
           rounded corners,
           draw=black, very thick,
           text width=6.5em,
           minimum height=2em,
           text centered},
    % Define arrow style
    pil/.style={
           ->,
           thick,
           shorten <=2pt,
           shorten >=2pt,}
}
\useasboundingbox (0,0.5) rectangle (24.5,3.5);
%\draw (0,0) rectangle (25,5);
%
\node[draw, rounded corners, text width=2.5cm, scale=1.25, text centered,minimum height=1.75cm] (operator)at (2,2) {Operator and Patient Preparation};
\node[draw, rounded corners, text width=2.5cm, scale=1.25, text centered,minimum height=1.75cm] (ultrasound)at (6.5,2) {Ultrasound Preparation};
\node[draw, rounded corners, text width=2cm, scale=1.25,text centered,minimum height=1.75cm] (locate) at (10.75,2) {Locate Structures};
\node[draw, rounded corners, text width=2cm, scale=1.25, text centered,minimum height=1.75cm] (venous) at (14.7,2) {Venous Puncture};
\node[draw, rounded corners, text width=2cm, scale=1.25, text centered,minimum height=1.75cm](guidewire) at (18.7,2) {Install Guidewire};
\node[draw, rounded corners, text width=2cm, scale=1.25, text centered,minimum height=1.75cm] (catheter) at (22.7,2) {Install Catheter};
%
\draw[pil] (operator) to (ultrasound);
\draw[pil] (ultrasound) to (locate);
\draw[pil] (locate) to (venous);
\draw[pil] (venous) to (guidewire);
\draw[pil] (guidewire) to (catheter);
\path[draw, ->, dotted] (18.7,3.05) to (18.7,3.5) to (14.7,3.5) to (14.7,3.05);
%
\end{tikzpicture}

==> Figures/TiKZ/TraceAlignment/POST/AllResources/POST_VenousPunctureTraceAlignment.tikz <==
\usetikzlibrary{shapes.callouts}
\usetikzlibrary{decorations.pathreplacing}
\begin{tikzpicture}[note/.style={rectangle callout, fill=#1}]
\node[inner sep=0pt]  at (0,0) {\pgfimage[width=8.5cm]{"VenousPuncture0.png"}};  
%
\end{tikzpicture}
